Secure Traversable Event logging for Responsible Identification of Vertically Partitioned Health Data

We aim to provide a solution for the secure identification of sensitive medical information. We consider a repository of de-identified medical data that is stored in the custody of a Healthcare Institution. The identifying information that is stored separately can be associated with the medical information only by a subset of users referred to as custodians. This paper intends to secure the process of associating identifying information with sensitive medical information. We also enforce the responsibility of the custodians by maintaining an immutable ledger documenting the events of such information identification. The paper proposes a scheme for constructing ledger entries that allow the custodians and patients to browse through the entries which they are associated with. However, in order to respect their privacy, such traversal requires appropriate credentials to ensure that a user cannot gain any information regarding the other users involved in the system unless they are both involved in the same operation.

==> results/10.csv <==
N,Time
1,16.576
2,18.041
3,21.764
4,24.435
5,29.962
6,28.727
7,32.876
8,34.946
9,38.758
10,42.003
11,63.467
12,47.497
13,49.929
14,54.153
15,71.032
16,59.466
17,62.771
18,65.496
19,68.066
20,71.701


==> results/20.csv <==
N,Time
1,23.696
2,27.001
3,33.202
4,38.782
5,47.073
6,51.593
7,57.515
8,63.772
9,69.935
10,75.854
11,81.081
12,86.777
13,92.704
14,99.518
15,106.982
16,113.138
17,123.05
18,125.459
19,130.727
20,137.61


==> results/30.csv <==
N,Time
1,31.806
2,39.109
3,44.972
4,54.807
5,63.458
6,74.595
7,81.318
8,91.092
9,100.276
10,108.825
11,128.667
12,137.974
13,136.813
14,144.507
15,156.474
16,164.367
17,171.971
18,181.749
19,193.128
20,200.451


==> results/40.csv <==
N,Time
1,37.549
2,46.726
3,59.08
4,70.464
5,81.974
6,111.625
7,105.996
8,118.192
9,134.277
10,145.741
11,158.542
12,169.266
13,179.401
14,191.478
15,205.02
16,215.75
17,226.658
18,238.932
19,259.445
20,261.862


==> results/50.csv <==
N,Time
1,47.701
2,66.583
3,69.665
4,87.6
5,100.327
6,115.986
7,130.053
8,150.502
9,166.091
10,178.317
11,192.807
12,208.461
13,224.622
14,236.603
15,253.738
16,267.66
17,279.689
18,298.391
19,312.955
20,325.445


==> results/fetch.csv <==
N,Time
201,68.519
401,130.419
601,191.422
801,253.915
1001,311.656


==> results/traversal-active-backward.csv <==
51,97.15200000000000102
101,191.99500000000000455
151,287.55099999999998772
201,381.52499999999997726
251,478.26499999999998636


==> results/traversal-active.csv <==
51,53.481999999999999318
101,105.23000000000000398
151,158.73599999999999
201,211.35800000000000409
251,263.8439999999999941


==> results/traversal-passive-backward.csv <==
51,60.779000000000003467
101,117.45999999999999375
151,175.02299999999999613
201,234.007000000000005
251,294.089999999999975


==> results/traversal-passive.csv <==
51,53.093000000000003524
101,106.286000000000001364
151,158.19499999999999318
201,209.62299999999999045
251,263.75


==> results/traversal/active-backward.csv <==
N,Time
51,97.152
101,191.995
151,287.551
201,381.525
251,478.265


==> results/traversal/active-forward.csv <==
N,Time
51,53.482
101,105.23
151,158.736
201,211.358
251,263.844


==> results/traversal/passive-backward.csv <==
N,Time
51,60.779
101,117.46
151,175.023
201,234.007
251,294.09


==> results/traversal/passive-forward.csv <==
N,Time
51,53.093
101,106.286
151,158.195
201,209.623
251,263.75

